UOCS-XII. A study of open cluster NGC 6940 using UVIT/AstroSat: cluster properties and exotic populations

We study an open cluster NGC 6940 using \textit{AstroSat}/UVIT data and other archival data. This is an intermediate age cluster ($\sim$ 1 Gyr), located at about 770 pc distance, harboring several exotic populations apart from normal single and binary stars. We identify members of this cluster using a machine learning algorithm, ML-MOC and identify 492 members, including 1 blue straggler star (BSS), 2 yellow straggler stars (YSS), 11 blue lurker (BL) candidates, and 2 red clump (RC) stars. The cluster shows the effect of mass segregation, with massive stars segregated the most into the cluster, followed by the equal-mass binary members and the single low mass stars. We report the presence of an extended main-sequence turn-off (eMSTO) feature in this cluster and suggest that the age spread may be a contributing factor behind it. However, the effect of stellar rotation, and the dust absorption needs to be examined more comprehensively with a larger fraction of MSTO stars. All the sixteen sources mentioned above have a counterpart in the UVIT/F169M filter. In order to characterize them, we construct multi-wavelength spectral energy distributions (SEDs) of 14 of these objects having no nearby sources within 3". The BSS is successfully fitted with a single-component SED. We find that three BLs, two YSS, and one RC star have UV excess greater than 50$\%$ and successfully fit two-component SEDs having hot companions. The parameters derived from the SEDs imply that the hot companions of BLs and the RC star are low-mass and normal-mass white dwarfs, whereas the hot companions of YSS are likely to be subdwarf B (sdB) stars. We suggest that at least 6 out of 14 stars ($\sim$42 $\%$) are formed via mass transfer and/or merger pathways.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
